A formal specification of the jq language

jq is a widely used tool that provides a programming language to manipulate JSON data. However, the jq language is currently only specified by its implementation, making it difficult to reason about its behaviour. To this end, we provide a formal syntax and denotational semantics for a large subset of the jq language. In particular, we give a translation from jq programs to lambda terms. Our most significant contribution is to provide a new way to interpret updates that allows for more performant execution. We implement our semantics in two interpreters and evaluate the performance.

==> eval/interpreters.tsv <==
f	time-jaq	time-jq	time-gojq
0	552	1016	494
1	894	4654	14836
2	1561	1147	765


==> eval/upd-arr.tsv <==
f	time-jaq	time-jq	time-gojq
0	73	106	179
1	205	207	321
2	114	2041	796
3	1354	2371	1016


==> eval/upd-obj.tsv <==
f	time-jaq	time-jq	time-gojq
0	74	106	181
1	206	204	317
2	114	2281	920
3	2006	2692	1280

